InfoBridge: Mutual Information estimation via Bridge Matching

Diffusion bridge models have recently become a powerful tool in the field of generative modeling. In this work, we leverage their power to address another important problem in machine learning and information theory, the estimation of the mutual information (MI) between two random variables. Neatly framing MI estimation as a domain transfer problem, we construct an unbiased estimator for data posing difficulties for conventional MI estimators. We showcase the performance of our estimator on three standard MI estimation benchmarks, i.e., low-dimensional, image-based and high MI, and on real-world data, i.e., protein language model embeddings.

==> data/WKL_bad/KL16g_100k_bad.csv <==
0.1 -5.850049 0.037259
1.0 -4.017536 0.063611
2.5 -1.033722 0.094431
5.0 4.010617 0.133049
7.5 8.938727 0.080239
10.0 14.503224 0.100079


==> data/WKL_bad/KL16g_100k_d4.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 0.0 0.0
5.0 4.010617 0.133049
7.5 8.938727 0.080239
10.0 14.503224 0.100079


==> data/WKL_bad/KL16g_100k_d5.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 0.0 0.0
5.0 0.3839360446335479 0.12371295397566642
7.5 6.4529478694597575 0.047478227534978594
10.0 13.070399631513387 0.21279947764243431

==> data/WKL_bad/KL16r_100k_d5.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 1.0073916070510036 0.08319520325506945
5.0 4.260367953422782 0.08250331058708359
7.5 7.428225707257662 0.05057657502820241
10.0 10.664201460627671 0.20466079592022168

==> data/WKL_bad/KL32g_100k_bad.csv <==
0.1 -5.768039 0.060832
1.0 -4.042843 0.058794
2.5 -1.007989 0.075480
5.0 3.942500 0.078790
7.5 8.937070 0.073322
10.0 14.514290 0.087156


==> data/WKL_bad/KL32g_100k_d4.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 0.0 0.0
5.0 3.942500 0.078790
7.5 8.937070 0.073322
10.0 14.514290 0.087156


==> data/WKL_bad/KL32g_100k_d5.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 0.0 0.0
5.0 0.3292526003481584 0.14382286892741847
7.5 6.411764042598992 0.11781601190405473
10.0 13.088330971904963 0.23608576757471303

==> data/WKL_bad/KL32r_100k_d5.csv <==
0.1 0.0 0.0
1.0 0.0 0.0
2.5 1.0237943341168056 0.07514753708291573
5.0 4.203592006719036 0.09827649290679631
7.5 7.428225707257662 0.05057657502820241
10.0 10.74057974769891 0.17222102526923608

==> data/comparison/KL16g.csv <==
0.000000000000000000e+00 -2.225169991235325107e-01 5.733948135277348868e-02
2.500000000000000000e-01 1.353111275674390157e-02 5.972120217399233544e-02
5.000000000000000000e-01 3.313870457008052384e-01 6.074793150579826939e-02
7.500000000000000000e-01 5.650904112128314338e-01 6.182374481377891917e-02
1.000000000000000000e+00 8.272515340317210253e-01 6.363191856173242011e-02
1.250000000000000000e+00 1.094616225298724821e+00 6.360723868900480804e-02
1.500000000000000000e+00 1.360400367023205881e+00 6.401015260113623873e-02
1.750000000000000000e+00 1.589787195667564657e+00 6.356837667224832233e-02
2.000000000000000000e+00 1.881830306518674778e+00 6.298671494098163903e-02
2.250000000000000000e+00 2.047020831017795306e+00 6.403735019063688805e-02
2.500000000000000000e+00 2.328876785220373336e+00 6.504898816028195641e-02
2.750000000000000000e+00 2.613925781350729061e+00 6.364981921258924813e-02
3.000000000000000000e+00 2.835811675174209512e+00 6.545448093344889695e-02
3.250000000000000000e+00 3.009232649024726314e+00 6.419182567592812694e-02
3.500000000000000000e+00 3.316759999512691515e+00 6.459125594358615385e-02
3.750000000000000000e+00 3.502779893056495730e+00 6.499673658166101042e-02
4.000000000000000000e+00 3.729897444889393121e+00 6.472657892188357631e-02
4.250000000000000000e+00 3.983048248571334327e+00 6.448174257473926474e-02
4.500000000000000000e+00 4.254099554774149361e+00 6.602191689677716635e-02
4.750000000000000000e+00 4.463276054535938009e+00 6.366396745773252042e-02
5.000000000000000000e+00 4.694481644853980562e+00 6.382348549666515269e-02
5.250000000000000000e+00 4.808704395368629037e+00 6.348546322853416968e-02
5.500000000000000000e+00 5.087153833915992962e+00 6.326106484947294217e-02
5.750000000000000000e+00 5.346751882900480979e+00 6.335039663910058128e-02
6.000000000000000000e+00 5.610288960744425069e+00 6.587017470475184377e-02
6.250000000000000000e+00 5.684635738192548970e+00 6.351311609241379330e-02
6.500000000000000000e+00 5.852047357646871006e+00 6.251120641335095041e-02
6.750000000000000000e+00 6.171276317375186338e+00 6.320571602078424445e-02
7.000000000000000000e+00 6.520203515995603993e+00 6.517136356617460324e-02
7.250000000000000000e+00 6.598416868087519482e+00 6.640882478836294955e-02
7.500000000000000000e+00 6.742555122376620247e+00 6.413846666323955170e-02
7.750000000000000000e+00 6.934511699813596941e+00 6.330840993750687373e-02
8.000000000000000000e+00 7.114633725792727681e+00 6.528288647467316019e-02
8.250000000000000000e+00 7.267193451045299568e+00 6.510835533516920459e-02
8.500000000000000000e+00 7.433699645218144525e+00 6.613362623665819395e-02
8.750000000000000000e+00 7.831744964028800382e+00 6.448516813774338163e-02
9.000000000000000000e+00 8.093217965073819187e+00 6.567232971855245516e-02
9.250000000000000000e+00 8.204501230493423947e+00 6.359409294218025532e-02
9.500000000000000000e+00 8.037244759500920210e+00 6.760531516917668571e-02
9.750000000000000000e+00 8.368327076900509809e+00 6.772207677946895377e-02
1.000000000000000000e+01 8.557893143337793163e+00 6.762660302475768936e-02


==> data/comparison/KL16r.csv <==
0.000000000000000000e+00 -2.522938376830690110e-01 2.111258085075691515e-01
2.500000000000000000e-01 2.630749930673257353e-01 2.108030746088668805e-01
5.000000000000000000e-01 6.638897590820138639e-01 2.158738125616319337e-01
7.500000000000000000e-01 7.232346655622214904e-01 2.095649608554850662e-01
1.000000000000000000e+00 6.791161601577173634e-01 2.102290618186198334e-01
1.250000000000000000e+00 1.144403223901658606e+00 2.163259290171307136e-01
1.500000000000000000e+00 1.446685461561458830e+00 2.131461131047438506e-01
1.750000000000000000e+00 1.668402736209898762e+00 2.170940576748996154e-01
2.000000000000000000e+00 2.023973837688958888e+00 2.208514672789345934e-01
2.250000000000000000e+00 2.268136528522477935e+00 2.181388350465822412e-01
2.500000000000000000e+00 2.414981535673507818e+00 2.162194635719460745e-01
2.750000000000000000e+00 2.735584984658794738e+00 2.182390616666405325e-01
3.000000000000000000e+00 2.783649591258078093e+00 2.189398789821130065e-01
3.250000000000000000e+00 3.078797039404062907e+00 2.298351978820496189e-01
3.500000000000000000e+00 3.327173607687606616e+00 2.265995963675267177e-01
3.750000000000000000e+00 3.630486294003139935e+00 2.251528660387750180e-01
4.000000000000000000e+00 3.743578863118464994e+00 2.308026813974826397e-01
4.250000000000000000e+00 3.946882892225366923e+00 2.249733330883164351e-01
4.500000000000000000e+00 4.242510765134605677e+00 2.322328992970192352e-01
4.750000000000000000e+00 4.448223280159180781e+00 2.347848243474618402e-01
5.000000000000000000e+00 4.773418064248566850e+00 2.420974954102899646e-01
5.250000000000000000e+00 4.851583673943437702e+00 2.387139206747431186e-01
5.500000000000000000e+00 5.412905380835294267e+00 2.413650842749665570e-01
5.750000000000000000e+00 5.911449924769872410e+00 2.341735532264369590e-01
6.000000000000000000e+00 5.627241152298783966e+00 2.351760770900026554e-01
6.250000000000000000e+00 6.029884947631163783e+00 2.445326573591573571e-01
6.500000000000000000e+00 6.070848337324322941e+00 2.476696646304461513e-01
6.750000000000000000e+00 6.639120344860682366e+00 2.513808112297749586e-01
7.000000000000000000e+00 6.205737313546528355e+00 2.454447899924302456e-01
7.250000000000000000e+00 7.147381094707125015e+00 2.626775193968541866e-01
7.500000000000000000e+00 6.875588642940128281e+00 2.522924488175187774e-01
7.750000000000000000e+00 7.232129288760193120e+00 2.561608854932813650e-01
8.000000000000000000e+00 7.574296874004259550e+00 2.604631274279659570e-01
8.250000000000000000e+00 7.625016505220013840e+00 2.613387823847354574e-01
8.500000000000000000e+00 8.289720489360707489e+00 2.646800031759334870e-01
8.750000000000000000e+00 7.820459974107254908e+00 2.640952214999380265e-01
9.000000000000000000e+00 8.609724529185550423e+00 2.706928295667428985e-01
9.250000000000000000e+00 9.231442475616105980e+00 2.822808228285764165e-01
9.500000000000000000e+00 9.053375275723553273e+00 2.836502065013463136e-01
9.750000000000000000e+00 8.402965892341368814e+00 2.726443064078734602e-01
1.000000000000000000e+01 8.963795335748564241e+00 2.762668385462916376e-01


==> data/comparison/KL32g.csv <==
0.000000000000000000e+00 -2.964801120451923122e-01 6.010212052144586758e-02
2.500000000000000000e-01 -3.489447981430449097e-02 6.096565168955761504e-02
5.000000000000000000e-01 3.220366420462306145e-01 6.298880496850188526e-02
7.500000000000000000e-01 4.930284606103167988e-01 6.343250692964656767e-02
1.000000000000000000e+00 8.102783288607837697e-01 6.267548954730546573e-02
1.250000000000000000e+00 1.064342048949182828e+00 6.400873652428271110e-02
1.500000000000000000e+00 1.301989430433849515e+00 6.624950757023931325e-02
1.750000000000000000e+00 1.542892854328394847e+00 6.486884238862154761e-02
2.000000000000000000e+00 1.758533097602661188e+00 6.631108323637911750e-02
2.250000000000000000e+00 2.003793350640107107e+00 6.619039815102017998e-02
2.500000000000000000e+00 2.292823706477363555e+00 6.588995928534212287e-02
2.750000000000000000e+00 2.543959036746833657e+00 6.627679972665551089e-02
3.000000000000000000e+00 2.794949977229717941e+00 6.558714903885989878e-02
3.250000000000000000e+00 3.011711390116869502e+00 6.368416578997895816e-02
3.500000000000000000e+00 3.284631217264642356e+00 6.493304949877029553e-02
3.750000000000000000e+00 3.537617468639878471e+00 6.484296220755988993e-02
4.000000000000000000e+00 3.731306533945780934e+00 6.692967605757316196e-02
4.250000000000000000e+00 3.991141098701099565e+00 6.555750196128606877e-02
4.500000000000000000e+00 4.207652815460527940e+00 6.460459342873296762e-02
4.750000000000000000e+00 4.275240767367294303e+00 6.580521095673413923e-02
5.000000000000000000e+00 4.488811317424987735e+00 6.671615415900450374e-02
5.250000000000000000e+00 4.764650828945774741e+00 6.568159776538312622e-02
5.500000000000000000e+00 5.113212864116767342e+00 6.381369743790890614e-02
5.750000000000000000e+00 5.326764718874381188e+00 6.481238294818006396e-02
6.000000000000000000e+00 5.622611429914372572e+00 6.409414273855805477e-02
6.250000000000000000e+00 5.678315394856509712e+00 6.458595115212475979e-02
6.500000000000000000e+00 5.887558877091135123e+00 6.534332696413837349e-02
6.750000000000000000e+00 5.930788029166485842e+00 6.492748698887193526e-02
7.000000000000000000e+00 6.485312079646999628e+00 6.586417501998317880e-02
7.250000000000000000e+00 6.620138515258037870e+00 6.381146799675563308e-02
7.500000000000000000e+00 6.644384852451924672e+00 6.658610049495283789e-02
7.750000000000000000e+00 6.766202597743837366e+00 6.712444703329729923e-02
8.000000000000000000e+00 7.046164077741879694e+00 6.734107927546049976e-02
8.250000000000000000e+00 7.179126246362876884e+00 6.814039803179050558e-02
8.500000000000000000e+00 7.477501894263730797e+00 6.828304523979891738e-02
8.750000000000000000e+00 7.416036663043342969e+00 7.014332273228660042e-02
9.000000000000000000e+00 7.710811492802521983e+00 6.836315838774617570e-02
9.250000000000000000e+00 7.731532508622893651e+00 6.707222214588776099e-02
9.500000000000000000e+00 7.983175180961511685e+00 6.835967928375021041e-02
9.750000000000000000e+00 7.950068646391030391e+00 6.955906080311316519e-02
1.000000000000000000e+01 8.013888919257642129e+00 7.160723229824135505e-02


==> data/comparison/KL32r.csv <==
0.000000000000000000e+00 7.433078917191293655e-02 2.087235005968599011e-01
2.500000000000000000e-01 2.749683770870587907e-01 2.149090762790345777e-01
5.000000000000000000e-01 3.193777632279832801e-01 2.059806967641395758e-01
7.500000000000000000e-01 4.854148113293113020e-01 2.072773435282707077e-01
1.000000000000000000e+00 1.081306407837529626e+00 2.148577074646609852e-01
1.250000000000000000e+00 1.008820015597078346e+00 2.085088426480080359e-01
1.500000000000000000e+00 1.493116861002868667e+00 2.122206649827935721e-01
1.750000000000000000e+00 2.274434713438735045e+00 2.241557648833381322e-01
2.000000000000000000e+00 2.251421202844616332e+00 2.209106632618547117e-01
2.250000000000000000e+00 2.067399423679773474e+00 2.141486555626979649e-01
2.500000000000000000e+00 2.091744493993645815e+00 2.058351826446256361e-01
2.750000000000000000e+00 2.739871465550467011e+00 2.186457754205494430e-01
3.000000000000000000e+00 2.517846787471280656e+00 2.131296506592375573e-01
3.250000000000000000e+00 2.992486530961971702e+00 2.153204701990917846e-01
3.500000000000000000e+00 3.546877839713203251e+00 2.211588110716441180e-01
3.750000000000000000e+00 4.206027905171378478e+00 2.291447425458846554e-01
4.000000000000000000e+00 4.383283446348597678e+00 2.305124143976041706e-01
4.250000000000000000e+00 3.810018886308611741e+00 2.182034079557452766e-01
4.500000000000000000e+00 4.489358597545531460e+00 2.258429107818450965e-01
4.750000000000000000e+00 4.719625892947872714e+00 2.267381732901802560e-01
5.000000000000000000e+00 4.487371828258100770e+00 2.224256833375017617e-01
5.250000000000000000e+00 5.399211516876461836e+00 2.291585747061848088e-01
5.500000000000000000e+00 5.813438468409859894e+00 2.361586707217503966e-01
5.750000000000000000e+00 5.297008525882283436e+00 2.255289117716770264e-01
6.000000000000000000e+00 5.611753450090740003e+00 2.330208517874061136e-01
6.250000000000000000e+00 6.464785356702275720e+00 2.408964936482340669e-01
6.500000000000000000e+00 6.338868465301146671e+00 2.479791093675001445e-01
6.750000000000000000e+00 6.061267128174245400e+00 2.461230016209994265e-01
7.000000000000000000e+00 6.587689576038252781e+00 2.452198666448025255e-01
7.250000000000000000e+00 6.942052788211544367e+00 2.512033158406338229e-01
7.500000000000000000e+00 7.561566739891183886e+00 2.561651432184688937e-01
7.750000000000000000e+00 7.607724766342593092e+00 2.601275009395330740e-01
8.000000000000000000e+00 7.769754179119064297e+00 2.548860686803104403e-01
8.250000000000000000e+00 8.125319182408526686e+00 2.687068005785199776e-01
8.500000000000000000e+00 8.045876480681345200e+00 2.591075595677937993e-01
8.750000000000000000e+00 8.016526636327856892e+00 2.569291846115276390e-01
9.000000000000000000e+00 8.014102172502628463e+00 2.492651331451447572e-01
9.250000000000000000e+00 8.695743616489744809e+00 2.634405752948804080e-01
9.500000000000000000e+00 8.458948458142135252e+00 2.671069579359034996e-01
9.750000000000000000e+00 9.020974318231491651e+00 2.662165217317679078e-01
1.000000000000000000e+01 9.179090547502317676e+00 2.646759270790334795e-01


==> data/comparison/KSG16g.csv <==
0.1 0.1206119909231429 0.01303144612411036
1.0 0.9860082536867534 0.015898989812331246
2.5 2.484651671242599 0.016618099249303492
5.0 4.860246181072195 0.014820293381682496
7.5 6.989130433815583 0.011173873506141858
10.0 7.862809294379111 0.010467803965955366


==> data/comparison/KSG16r.csv <==
0.1 0.8483185812740626 0.012710431812968813
1.0 1.1685663472538232 0.014435629194025662
2.5 1.9567009517271892 0.01686018447264873
5.0 3.3683852030558157 0.018219056825980955
7.5 4.69493965039266 0.0187439250375295
10.0 5.47657134927956 0.01973825323528303


==> data/comparison/KSG32g.csv <==
0.1 0.10506630996394684 0.013292050904888515
1.0 0.977126592158923 0.015980761635053388
2.5 2.514292587840014 0.01734863026092705
5.0 4.852631914607127 0.014922032712791392
7.5 6.818264357893027 0.011736098735956572
10.0 7.928208411963998 0.009650711804715358


==> data/comparison/KSG32r.csv <==
0.1 5.908577806515988 0.008301447901756383
1.0 5.896891762565109 0.008679744817608288
2.5 5.916739491198238 0.008921092083977275
5.0 6.025212999840204 0.009437980446968084
7.5 6.363420702239801 0.010107228041442231
10.0 6.797665218980656 0.010571149118732848


==> data/comparison/MINE16g.csv <==
0.1 0.7090764937996863 0.004459694523159227
1.0 1.372926158666611 0.0025444260746387546
2.5 2.5775853673815727 0.0037938701712887236
5.0 4.666085393428802 0.01137195972906647
7.5 6.304174308300019 0.025681824746962595
10.0 6.608784272193909 0.04097407083290868


==> data/comparison/MINE16r.csv <==
0.1 1.5928282439112664 0.034788273499778165
1.0 2.378462710887194 0.012976210653551756
2.5 3.247262633323669 0.006290998471683865
5.0 4.556974319458008 0.009770800648765008
7.5 6.064810674190522 0.021110954010501864
10.0 6.733393909931183 0.02846907209312208


==> data/comparison/MINE32g.csv <==
0.1 0.6315303240045904 0.008350653780002486
1.0 1.3510367366075515 0.005893904456818179
2.5 2.531781553089618 0.0037764037333301126
5.0 4.682249552726746 0.011167843470382492
7.5 6.177998385906219 0.02773763728571825
10.0 6.528320996761322 0.03241403830438876


==> data/comparison/MINE32r.csv <==
0.1 1.749957620739937 0.018869962922935583
1.0 2.0953853200748562 0.03027467052354157
2.5 3.1934545770883562 0.007079577229404654
5.0 4.552504645824432 0.011654208863439795
7.5 6.117805494785309 0.023280974479180115
10.0 6.96457494354248 0.028738529348844643


==> data/comparison/NF16g.csv <==
0.1 0.08534205270931125 4.120388831865654e-7
1.0 0.9649531704187393 0.000008416059811064163
2.5 2.3341797083616256 0.000020730020835350768
5.0 4.829639855623245 0.000047675989838004876
7.5 7.235191676616668 0.00011673195025496733
10.0 9.556385200023652 0.0008258277693526434


==> data/comparison/NF16r.csv <==
0.1 0.06682012364268304 0.0000015025095639668217
1.0 0.8307654376327992 0.000008552399944089201
2.5 2.194432230591774 0.000008265886714276889
5.0 4.65474315404892 0.00003126942930040238
7.5 6.959308104515077 0.000040415085056968046
10.0 9.149866337776185 0.00008609245553928243


==> data/comparison/NF32g.csv <==
0.1 0.0800946187786758 7.280300809000429e-7
1.0 0.9161839944124222 0.000005558870121518225
2.5 2.402418216466904 0.000026902469083746507
5.0 4.8208461761474615 0.00003920230513833906
7.5 7.1851536452770235 0.0004219440112978289
10.0 9.340027434825897 0.0007269503956930197


==> data/comparison/NF32r.csv <==
0.1 0.07280088933184743 0.000002649164514043246
1.0 0.8418950521945954 0.000009814485152801541
2.5 2.2543500089645385 0.000021033571234093827
5.0 4.595485521554947 0.00003322240230476428
7.5 7.086978824138642 0.00005707282272608607
10.0 9.468444776535033 0.00009672193722141134


==> data/comparison/NWJ16g.csv <==
0.1 0.7305481134653092 0.0027867823413909617
1.0 1.282145651847124 0.0025733673081108537
2.5 2.515421536922455 0.0034291448586750827
5.0 4.582939939141273 0.008493614004245543
7.5 5.823645280361176 0.02151305065093297
10.0 6.237917729973792 0.026236487562967318


==> data/comparison/NWJ16r.csv <==
0.1 1.820686096251011 0.011953621770929736
1.0 2.1976094943881033 0.010107810277986701
2.5 3.0492600164413455 0.008823531118335663
5.0 4.51152830684185 0.009779917541836016
7.5 5.677376878142357 0.01545003335763242
10.0 6.246112530708313 0.016189471045493585


==> data/comparison/NWJ32g.csv <==
0.1 0.946295416355133 0.005356736736127542
1.0 1.2870884704887868 0.003692446755199025
2.5 2.492745371520519 0.006448789762547087
5.0 4.582525406718254 0.00880610640011266
7.5 5.927199469089508 0.024495651290374627
10.0 6.0479366868138325 0.03633270782108399


==> data/comparison/NWJ32r.csv <==
0.1 1.7864570613652466 0.02659161720851349
1.0 2.2611367268562317 0.016543940783705167
2.5 3.065780432879925 0.009518487858655156
5.0 4.556148667573929 0.009704265163727119
7.5 5.753780317187309 0.017051371837507802
10.0 6.332429936647416 0.02305490941871323


==> data/comparison/Nishiyama16g.csv <==
0.1 1.0769293736517431 0.0017963940308495057
1.0 1.606809346973896 0.0019397403606257835
2.5 2.587495104670525 0.003044438634611105
5.0 4.39255932867527 0.007306799771831773
7.5 5.8243521590232845 0.033583879905546385
10.0 6.052883814215661 0.04492902422981958


==> data/comparison/Nishiyama16r.csv <==
0.1 2.131999877691269 0.0021971734155468697
1.0 2.649020883917808 0.003256296617162428
2.5 3.5377938461303713 0.0047665063084851
5.0 4.75281027328968 0.009359897826322943
7.5 5.733472916603088 0.021727467589718823
10.0 6.550816953897476 0.04038310948415993


==> data/comparison/Nishiyama32g.csv <==
0.1 1.2914386186003686 0.0015761740986002947
1.0 1.7841671461462978 0.0021052061145615144
2.5 2.690587055683136 0.0030475307416728274
5.0 4.412178276777268 0.007293101645438499
7.5 5.819000410497189 0.0313219608841023
10.0 6.09739715194702 0.05079610630299942


==> data/comparison/Nishiyama32r.csv <==
0.1 2.3246351785063744 0.0035715981643001525
1.0 2.7361676009893414 0.003877018229455325
2.5 3.6576034754514692 0.005419220511452715
5.0 4.520105062484742 0.00935725777913987
7.5 5.856572069525718 0.030551449992997283
10.0 6.350449083924294 0.046492958113266224


==> data/comparison/bridge16g.csv <==
1.0 1.32 0.03
2.5 2.81 0.08
5.0 5.09 0.11
7.5 7.16 0.03
10.0 8.73 0.08

==> data/comparison/bridge16r.csv <==
1.0 1.21 0.02
2.5 2.91 0.07
5.0 5.41 0.13
7.5 7.75 0.09
10.0 10.0 0.07

==> data/comparison/bridge32g.csv <==
1.0 1.31 0.01
2.5 2.84 0.1
5.0 5.08 0.06
7.5 7.15 0.02
10.0 8.43 0.1

==> data/comparison/bridge32r.csv <==
1.0 1.17 0.02
2.5 2.88 0.06
5.0 5.54 0.06
7.5 7.79 0.1
10.0 9.88 0.1

==> data/comparison_100k_samples/InfoNCE16g_100k.csv <==
0.1 0.049327 0.000886
1.0 0.648851 0.007662
2.5 1.984553 0.009727
5.0 4.122288 0.040378
7.5 5.358762 0.098714
10.0 5.787163 0.080858

==> data/comparison_100k_samples/InfoNCE16r_100k.csv <==
0.1 0.047276 0.000812
1.0 0.556344 0.003052
2.5 1.630389 0.023474
5.0 3.638681 0.082417
7.5 5.279493 0.040037
10.0 5.835022 0.060893

==> data/comparison_100k_samples/InfoNCE32g_100k.csv <==
0.1 0.048810 0.001251
1.0 0.647642 0.005281
2.5 1.981573 0.006770
5.0 4.146305 0.019808
7.5 5.450770 0.073400
10.0 5.628766 0.164854

==> data/comparison_100k_samples/InfoNCE32r_100k.csv <==
0.1 0.046367 0.001464
1.0 0.547518 0.005957
2.5 1.607954 0.035212
5.0 3.660200 0.077834
7.5 5.230357 0.048618
10.0 5.810850 0.067406

==> data/comparison_100k_samples/KL16g_100k.csv <==
0.1 -0.117707 0.056009
1.0 0.829206 0.054835
2.5 2.358860 0.063362
5.0 4.821037 0.075413
7.5 7.104052 0.125742
10.0 9.012272 0.225950


==> data/comparison_100k_samples/KL16r_100k.csv <==
0.1 -0.142276 0.034347
1.0 0.771761 0.039659
2.5 2.350043 0.026593
5.0 4.884228 0.051741
7.5 7.283707 0.073804
10.0 9.680308 0.069544


==> data/comparison_100k_samples/KL32g_100k.csv <==
0.1 -0.091796 0.062583
1.0 0.842590 0.061971
2.5 2.410480 0.057029
5.0 4.873998 0.053175
7.5 7.214438 0.092878
10.0 9.210418 0.103905


==> data/comparison_100k_samples/KL32r_100k.csv <==
0.1 -0.149129 0.022899
1.0 0.796117 0.058158
2.5 2.372707 0.026430
5.0 4.901767 0.064675
7.5 7.328929 0.037587
10.0 9.758290 0.033256


==> data/comparison_100k_samples/KSG16g_100k.csv <==
0.1 0.104157 0.002062
1.0 1.005009 0.002009
2.5 2.496908 0.004369
5.0 4.962238 0.006851
7.5 7.303000 0.019682
10.0 9.238389 0.057684


==> data/comparison_100k_samples/KSG16r_10k.csv <==
0.1 0.594581 0.010832
1.0 1.118588 0.015275
2.5 2.134641 0.021347
5.0 3.849006 0.047921
7.5 5.196613 0.086558
10.0 6.025266 0.120332


==> data/comparison_100k_samples/KSG32g_100k.csv <==
0.1 0.104187 0.002104
1.0 1.005000 0.001913
2.5 2.496887 0.004441
5.0 4.962072 0.006899
7.5 7.302902 0.019829
10.0 9.238702 0.057333


==> data/comparison_100k_samples/KSG32r_10k.csv <==
0.1 5.052797 0.005690
1.0 5.060339 0.012113
2.5 5.101159 0.007939
5.0 5.332233 0.015931
7.5 5.873792 0.029313
10.0 6.442097 0.057734


==> data/comparison_100k_samples/MINE16g_100k.csv <==
0.1 0.322529 0.039403
1.0 1.048053 0.022949
2.5 2.453264 0.007654
5.0 4.588941 0.050853
7.5 6.386779 0.100519
10.0 7.148732 0.292853


==> data/comparison_100k_samples/MINE16r_100k.csv <==
0.1 0.473625 0.226698
1.0 1.158037 0.196180
2.5 2.430051 0.079505
5.0 4.417749 0.044270
7.5 5.866580 0.124798
10.0 6.951492 0.244353


==> data/comparison_100k_samples/MINE32g_100k.csv <==
0.1 0.333922 0.094615
1.0 1.036846 0.064574
2.5 2.430682 0.013182
5.0 4.583861 0.032213
7.5 6.101272 0.163602
10.0 6.736759 0.232276


==> data/comparison_100k_samples/MINE32r_100k.csv <==
0.1 0.348805 0.326387
1.0 1.320312 0.080759
2.5 2.473197 0.040612
5.0 4.442408 0.053563
7.5 5.652736 0.374005
10.0 6.759666 0.247779


==> data/comparison_100k_samples/NF16g_100k.csv <==
0.1	0.085296 0.040129
1.0 0.859612 0.032143
2.5 2.214686 0.055706
5.0 4.657279 0.079301
7.5 6.856407 0.110361
10.0 7.987012 0.119245


==> data/comparison_100k_samples/NF16r_100k.csv <==
0.1 0.094890 0.041166
1.0 0.947429 0.055839
2.5 2.318997 0.080682
5.0 4.654914 0.079424
7.5 6.926135 0.145356
10.0 9.221081 0.139743


==> data/comparison_100k_samples/NF32g_100k.csv <==
0.1 0.087015 0.040908
1.0 0.864552 0.040897
2.5 2.278548 0.057262
5.0 4.693843 0.055838
7.5 6.847995 0.119491
10.0 7.940616 0.148092


==> data/comparison_100k_samples/NF32r_100k.csv <==
0.1 0.089514 0.041112
1.0 0.915072 0.057030
2.5 2.324592 0.076388
5.0 4.557887 0.092841
7.5 6.882921 0.116355
10.0 9.198305 0.136425


==> data/comparison_100k_samples/NWJ16g_100k.csv <==
0.1 0.324639 0.031893
1.0 1.042000 0.023837
2.5 2.424625 0.002948
5.0 4.403444 0.099526
7.5 5.523811 0.122959
10.0 5.763499 0.080710


==> data/comparison_100k_samples/NWJ16r_100k.csv <==
0.1 0.525599 0.077022
1.0 1.263499 0.100906
2.5 2.452354 0.067859
5.0 4.291473 0.026605
7.5 5.324724 0.207777
10.0 5.819863 0.170513


==> data/comparison_100k_samples/NWJ32g_100k.csv <==
0.1 0.244184 0.164602
1.0 1.092258 0.028878
2.5 2.400825 0.022415
5.0 4.426564 0.029215
7.5 5.539777 0.080589
10.0 5.766022 0.088334


==> data/comparison_100k_samples/NWJ32r_100k.csv <==
0.1 0.351402 0.152392
1.0 1.221749 0.205452
2.5 2.472042 0.012198
5.0 4.274620 0.057110
7.5 5.348876 0.053671
10.0 5.777717 0.088734


==> data/comparison_100k_samples/bridge16g_100k.csv <==
0.1 0.088 0.088 
1.0 1.21 0.050000000000000044 
2.5 2.58 0.030000000000000027 
5.0 4.765 0.2450000000000001 
7.5 6.539999999999999 0.22999999999999998 
10.0 7.54 0.09999999999999964 


==> data/comparison_100k_samples/bridge16r_100k.csv <==
0.1 0.0 0.0 
1.0 1.165 0.015000000000000013 
2.5 2.795 0.015000000000000124 
5.0 5.475 0.2749999999999999 
7.5 7.675000000000001 0.02499999999999991 
10.0 9.82 0.0600000000000005 


==> data/comparison_100k_samples/bridge32g_100k.csv <==
0.1 0.0 0.0 
1.0 1.28 0.07000000000000006 
2.5 2.525 0.08499999999999996 
5.0 4.955 0.004999999999999893 
7.5 6.9 0.050000000000000266 
10.0 8.095 0.13500000000000023 


==> data/comparison_100k_samples/bridge32r_100k.csv <==
0.1 0.0 0.0 
1.0 1.1400000000000001 0.029999999999999916 
2.5 2.76 0.019999999999999796 
5.0 5.29 0.040000000000000036 
7.5 7.68 0.08000000000000007 
10.0 9.96 0.07999999999999918 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_16gaussian_100k.csv <==
0.1 0.18107000725964706 0.00617871581403041 
1 1.1031022797028225 0.05759670889003688 
2.5 2.3808486998081206 0.12726648746578292 
5 4.619631969928742 0.512520180197178 
7.5 6.678990610440572 0.8441536884686581 
10 7.563248022397359 0.9145916614249654 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_16rectangle_100k.csv <==
0.1 0.31437866650521756 0.10899211508593877 
1 0.9428156370917956 0.1862491947728655 
2.5 2.096051373084386 0.3835366673048771 
5 4.695381355285645 0.8827717374625119 
7.5 6.922782063484192 0.801442042542913 
10 9.142741473515828 0.5873958598196403 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_32gaussian_100k.csv <==
0.1 0.19638082173963387 0.035818869806550545 
1 0.9458093702793121 0.25789629004979475 
2.5 2.1426580011844636 0.32380975352760455 
5 4.526019004980723 0.5648943765851593 
7.5 6.600501712163289 1.107770480122761 
10 6.997777255376181 0.764053507634046 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_32rectangle_100k.csv <==
0.1 0.5981413199255864 0.22903880995242457 
1 1.4564697017272312 0.2610879035759308 
2.5 2.9162475784619653 0.26632405477998533 
5 5.168693413337071 0.3971371215322075 
7.5 7.250651657581329 0.3883589892030342 
10 9.460243209203083 0.4513504621440911 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_sigma_16gaussian_100k.csv <==
0.1 -1.0515299479166667 0.4528177553022124 
1 -2.0920552571614586 1.0575312471603353 
2.5 2.1802530924479164 0.37308243378447065 
5 4.335904947916667 0.47153097904059954 
7.5 5.829368082682291 0.8909302102680895 
10 8.174068196614583 0.5659255478967365 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_sigma_16rectangle_100k.csv <==
0.1 0.4134847005208333 0.6166264742603619 
1 0.9145243326822917 0.542302293111881 
2.5 2.449774169921875 0.7377830706171622 
5 4.220644124348958 1.2240707882394233 
7.5 5.634053548177083 2.05428031632143 
10 8.218658447265625 1.7356216591206008 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_sigma_32gaussian_100k.csv <==
0.1 2.1497477213541667 2.1703829139703794 
1 1.2136474609374999 2.0746608434934437 
2.5 1.1878906249999999 0.4351489305594042 
5 4.828670247395833 2.3679675627854775 
7.5 7.864436848958333 2.9825738193123286 
10 8.277091471354167 2.774946040148197 


==> data/comparison_100k_samples/minde_res_csv/MINDE_c_sigma_32rectangle_100k.csv <==
0.1 -0.5545003255208333 0.8452342535608975 
1 2.4812337239583333 1.8419450615278259 
2.5 2.6640380859375 1.0712617710361512 
5 6.011848958333334 2.9187591472494194 
7.5 9.218416341145833 1.4892626467878194 
10 10.381949869791667 1.1563931255136715 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_16gaussian_100k.csv <==
0.1 1.4917964557806649 0.12874081311910782 
1 2.477435270945231 0.2103463416252973 
2.5 3.952899905045827 0.15128039378130453 
5 6.291322501500448 0.6138919912204459 
7.5 8.430687761306762 0.7372433634000629 
10 10.048741213480632 0.9266006728504519 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_16rectangle_100k.csv <==
0.1 1.9205388029416401 0.025856567648845894 
1 2.6045225660006204 0.14989833723721818 
2.5 3.9858256578445435 0.4289769158084348 
5 6.451167710622151 0.7641197501802681 
7.5 9.119297409057618 0.6060769850814272 
10 11.490713071823118 0.6878206098713537 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_32gaussian_100k.csv <==
0.1 2.072622485955556 0.14148860688549875 
1 2.709747620423635 0.27698792815181694 
2.5 4.650345476468404 1.2024440654169806 
5 6.0689242045084635 0.5999223404357127 
7.5 8.043454472223917 0.7109940840174047 
10 9.361217466990153 0.5440932905203955 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_32rectangle_100k.csv <==
0.1 2.8667962551116943 0.20084763759828655 
1 3.589373731613159 0.09307817860796648 
2.5 5.068564446767172 0.21119478524890142 
5 7.46280144850413 0.09966493906059276 
7.5 10.43782900174459 0.6693515326011542 
10 12.369750086466473 0.7859791145321633 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_sigma_16gaussian_100k.csv <==
0.1 -9.5339599609375 3.754578569882325 
1 -4.18790283203125 3.736693412085526 
2.5 -4.339796956380209 2.5253349957276945 
5 -4.801717122395833 1.6937439089173278 
7.5 -1.1788411458333334 3.3727298286883056 
10 0.890252685546875 4.705037438095449 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_sigma_16rectangle_100k.csv <==
0.1 -6.775115966796875 3.522815843943802 
1 -7.415234375 2.6531877867524325 
2.5 -6.640032958984374 2.385854937798282 
5 -5.502280680338541 3.7466033010438196 
7.5 -2.763460286458333 2.707493625386605 
10 0.12909749348958352 2.4562786065105615 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_sigma_32gaussian_100k.csv <==
0.1 -24.380403645833336 2.726762470270863 
1 -26.488224283854166 3.7137209918260488 
2.5 -21.95850423177083 4.922918250325416 
5 -19.9333251953125 3.929033288363927 
7.5 -21.8251220703125 1.2120542911426033 
10 -23.602360026041666 8.519352843791307 


==> data/comparison_100k_samples/minde_res_csv/MINDE_j_sigma_32rectangle_100k.csv <==
0.1 -20.848185221354168 2.7959227505724265 
1 -14.332934570312498 7.273381267648468 
2.5 -10.7551513671875 6.61768868146857 
5 -15.05283203125 5.56427823664099 
7.5 -12.687329101562499 6.555232217135873 
10 -7.9796630859375 4.780259423749396 

